Radiative transfer in a spherical, emitting, absorbing and anisotropically scattering medium

The atmospheres of planets (including Earth) and the outer layers of stars have often been treated in radiative transfer as plane-parallel media, instead of spherical shells, which can lead to inaccuracy, e.g. limb darkening. We give an exact solution of the radiative transfer specific intensity at all points and directions in a finite spherical medium having arbitrary radial spectral distribution of: source (temperature), absorption, emission and anisotropic scattering. The power and efficiency of the method stems from the spherical numerical gridding used to discretize the transfer equations prior to matrix solution: the wanted ray and the rays which scatter into it both have the same physico-geometric structure. Very good agreement is found with an isotropic astrophysical benchmark (Avrett & Loeser, 1984). We introduce a specimen arbitrary forward-back-side phase scattering function for future comparisons. Our method directly and exactly addresses spherical symmetry with anisotropic scattering, and could be used to study the Earth's climate, nuclear power (neutron diffusion) and the astrophysics of stars and planets.

==> av84.txt <==
%auto-ignore
30.0 0.0638
29.6 0.0674
29 0.0716
28 0.0785
26 0.0921
24 0.107
20 0.140
16 0.187
12 0.255
9 0.336
6 0.468
4 0.615
2 0.849
1 0.961



==> mc06.txt <==
%auto-ignore
30.0 0.06178
29.6 0.06558
29 0.07079
28 0.07975
26 0.09287
24 0.1122
20 0.1469
16 0.1949
12 0.2613
9 0.3463
6 0.4706
4 0.6231
2 0.8256
1 0.9628


